A Novel Pseudo-Random Number Generator Based on Multi-Objective Optimization for Image-Cryptographic Applications

Pseudo-random number generators (PRNGs) play an important role to ensure the security and confidentiality of image cryptographic algorithms. Their primary function is to generate a sequence of numbers that possesses unpredictability and randomness, which is crucial for the algorithms to work effectively and provide the desired level of security. However, traditional PRNGs frequently encounter limitations like insufficient randomness, predictability, and vulnerability to cryptanalysis attacks. To overcome these limitations, we propose a novel method namely an elliptic curve genetic algorithm (ECGA) for the construction of an image-dependent pseudo-random number generator (IDPRNG) that merges elliptic curves (ECs) and a multi-objective genetic algorithm (MOGA). The ECGA consists of two primary stages. First, we generate an EC-based initial sequence of random numbers using pixels of a plain-image and parameters of an EC, that depart from traditional methods of population initialization. In our proposed approach, the image itself serves as the seed for the initial population in the genetic algorithm optimization, taking into account the image-dependent nature of cryptographic applications. This allows the PRNG to adapt its behavior to the unique characteristics of the input image, leading to enhanced security and improved resistance against differential attacks. Furthermore, the use of a good initial population reduces the number of generations required by a genetic algorithm, which results in decreased computational cost. In the second stage, we use well-known operations of a genetic algorithm to optimize the generated sequence by maximizing a multi-objective fitness function that is based on both the information entropy and the period of the PRNG. By combining elliptic curves and genetic algorithms, we enhance the randomness and security of the ECGA.

==> Data1.txt <==
X		H_BP		H_AP		UB		P_BP		P_AP			HE_BP		HE_AP
1		6.8394		8.000		8		998712		1000000			0.2679		0.5403
2		6.9898		8.000		8		998712		1000000			0.2326		0.5183
3		6.9723		8.000		8		998712		1000000			0.2499		0.5202
4		6.9582		8.000		8		998712		1000000			0.1982		0.4996
5		6.9979		8.000		8		998712		1000000			0.1860		0.5166
6		6.9866		8.000		8		998712		1000000			0.2336		0.5018
7		6.9683		8.000		8		998712		1000000			0.1044		0.5158
8		6.9059		8.000		8		998712		1000000			0.2179		0.5092
9		6.9618		8.000		8		998712		1000000			0.2436		0.5340
10		6.9603		8.000		8		998712		1000000			0.2473		0.5137
11		6.9735		8.000		8		998712		1000000			0.1958		0.5146
12		6.9603		8.000		8		998712		1000000			0.1874		0.5108
13		6.8841		8.000		8		192		1000000			0.1135		0.5054
14		6.9702		8.000		8		192		1000000			0.0896		0.5320
15		6.9466		8.000		8		192		1000000			0.1143		0.5094
16		6.9702		8.000		8		192		1000000			0.0665		0.5165
17		6.9012		8.000		8		192		1000000			0.0911		0.5243
18		6.8672		8.000		8		192		1000000			0.0889		0.5177
19		6.8973		8.000		8		192		1000000			0.1301		0.5086
20		6.9167		8.000		8		192		1000000			0.0872		0.4935
21		6.9350		8.000		8		192		1000000			0.0665		0.5144
22		6.9377		8.000		8		192		1000000			0.1067		0.5292
23		6.8711		8.000		8		192		1000000			0.0882		0.5200
24		7.0470		8.000		8		192		1000000			0.1054		0.5305
25		6.9337		8.000		8		998712		1000000			0.1245		0.5239
26		7.0381		8.000		8		998712		1000000			0.1320		0.4929
27		6.7702		8.000		8		998712		1000000			0.1652		0.5194
28		6.9531		8.000		8		998712		1000000			0.1659		0.4916
29		6.9798		8.000		8		998712		1000000			0.1619		0.5138
30		6.9849		8.000		8		998712		1000000			0.2262		0.5003
31		6.9171		8.000		8		998712		1000000			0.1752		0.5183
32		6.8892		8.000		8		998712		1000000			0.2389		0.5275
33		6.7820		8.000		8		998712		1000000			0.1149		0.5258
34		6.9956		8.000		8		998712		1000000			0.1444		0.5246
35		6.9344		8.000		8		998712		1000000			0.2337		0.5106
36		6.9914		8.000		8		998712		1000000			0.1433		0.5084
37		6.9167		8.000		8		192		1000000			0.0993		0.5104
38		6.8908		8.000		8		192		1000000			0.0907		0.4931
39		6.9053		8.000		8		192		1000000			0.0945		0.5037
40		6.8607		8.000		8		192		1000000			0.1150		0.5122
41		6.9246		8.000		8		192		1000000			0.1144		0.5162
42		6.9831		8.000		8		192		1000000			0.0937		0.5217
43		7.0223		8.000		8		192		1000000			0.1118		0.5112
44		7.0118		8.000		8		192		1000000			0.1178		0.5266
45		6.9375		8.000		8		192		1000000			0.1080		0.5260
46		6.8607		8.000		8		192		1000000			0.1231		0.5303
47		7.0132		8.000		8		192		1000000			0.1073		0.5289
48		6.9063		8.000		8		192		1000000			0.1240		0.5200
49		6.8834		8.000		8		998712		1000000			0.1746		0.5100
50		6.8348		8.000		8		998712		1000000			0.2127		0.5243
51		6.9321		8.000		8		998712		1000000			0.1628		0.5207
52		6.9645		8.000		8		998712		1000000			0.2483		0.5197
53		6.9934		8.000		8		998712		1000000			0.2900		0.5180
54		6.8709		8.000		8		998712		1000000			0.2264		0.5266
55		6.8391		8.000		8		998712		1000000			0.1256		0.5198
56		6.8779		8.000		8		998712		1000000			0.1570		0.5172
57		6.8565		8.000		8		998712		1000000			0.1760		0.5142
58		6.8580		8.000		8		998712		1000000			0.0987		0.5276
59		6.9623		8.000		8		998712		1000000			0.1314		0.5209
60		6.9011		8.000		8		998712		1000000			0.1246		0.5116
61		7.1084		8.000		8		192		1000000			0.1458		0.5082
62		6.9376		8.000		8		192		1000000			0.1193		0.5215
63		6.8836		8.000		8		192		1000000			0.1176		0.5307
64		6.8466		8.000		8		192		1000000			0.1300		0.5286
65		6.9468		8.000		8		192		1000000			0.1411		0.5349
66		6.8697		8.000		8		192		1000000			0.1097		0.5250
67		6.9697		8.000		8		192		1000000			0.1242		0.5132
68		6.9201		8.000		8		192		1000000			0.1230		0.5077
69		7.0062		8.000		8		192		1000000			0.1073		0.4959
70		6.8973		8.000		8		192		1000000			0.0952		0.5202
71		6.9167		8.000		8		192		1000000			0.0802		0.5078
72		6.9519		8.000		8		192		1000000			0.1075		0.5056
73		6.9070		8.000		8		998712		1000000			0.1106		0.5043
74		6.8561		8.000		8		998712		1000000			0.1935		0.5181
75		6.9382		8.000		8		998712		1000000			0.1404		0.5246
76		6.8256		8.000		8		998712		1000000			0.1386		0.5048
77		7.0330		8.000		8		998712		1000000			0.1046		0.5156
78		6.9558		8.000		8		998712		1000000			0.2626		0.5220
79		6.8590		8.000		8		998712		1000000			0.2464		0.5102
80		6.9558		8.000		8		998712		1000000			0.1316		0.4974
81		7.0436		8.000		8		998712		1000000			0.2132		0.5139
82		7.0149		8.000		8		998712		1000000			0.1494		0.5058
83		6.9573		8.000		8		998712		1000000			0.1425		0.5373
84		6.9755		8.000		8		998712		1000000			0.2297		0.4926
85		6.9102		8.000		8		192		1000000			0.0820		0.5157
86		6.8308		8.000		8		192		1000000			0.1067		0.5146
87		6.9702		8.000		8		192		1000000			0.1147		0.5073
88		6.8414		8.000		8		192		1000000			0.0944		0.5229
89		6.8961		8.000		8		192		1000000			0.1111		0.5306
90		6.9975		8.000		8		192		1000000			0.0775		0.5157
91		6.7963		8.000		8		192		1000000			0.0881		0.5040
92		6.9007		8.000		8		192		1000000			0.1244		0.5032
93		7.0093		8.000		8		192		1000000			0.1225		0.5207
94		6.9324		8.000		8		192		1000000			0.1059		0.5330
95		6.9415		8.000		8		192		1000000			0.0974		0.5410
96		6.9162		8.000		8		192		1000000			0.1169		0.5269
97		6.9733		8.000		8		998712		1000000			0.1716		0.4930
98		6.9034		8.000		8		998712		1000000			0.0878		0.5039
99		6.8545		8.000		8		998712		1000000			0.1308		0.5170
100		7.0006		8.000		8		998712		1000000			0.1546		0.5204


==> Data_HE.txt <==
X			H1		H2		H3		H4		H5
19.9316			10.7403		10.7292		9.7885		10.0606		10.7480
18.9316			10.2408		9.7973		9.6244		9.5480		9.9529
17.9316			9.5325		9.0608		9.1773		9.1750		9.0196
16.9316			8.9783		8.7451		8.6130		8.7541		8.7264
15.9316			8.4064		8.1740		8.3177		8.2781		8.3212
14.9316			7.8678		7.6586		7.7690		7.8267		7.8309
13.9316			7.3349		7.1938		7.2879		7.2730		7.3243
12.9315			6.7846		6.7151		6.7856		6.7619		6.8148
11.9315			6.3024		6.2355		6.2608		6.2624		6.3043
10.9315			5.7782		5.7410		5.7783		5.7360		5.7761
9.9307			5.2712		5.2451		5.2611		5.2439		5.2580
8.9307			4.7496		4.7331		4.7469		4.7227		4.7359
7.9307			4.2151		4.2125		4.2124		4.2117		4.2086
6.9307			3.6786		3.6755		3.6794		3.6829		3.6808
5.9307			3.1231		3.1271		3.1261		3.1320		3.1292
4.9069			2.5375		2.5405		2.5393		2.5399		2.5405
3.9069			1.9238		1.9261		1.9240		1.9263		1.9258


==> Data_SA.txt <==
X			S1			S2			S3			S4			S5
1			203			189			169			180			196
2			52			134			150			84			117
3			123			78			68			215			78
4			209			25			28			24			255
5			117			162			65			58			162
6			153			34			4			220			58
7			113			118			104			142			118
8			81			142			170			146			142
9			149			155			190			74			200
10			101			119			216			83			165
11			3			203			161			10			203
12			190			236			69			48			135
13			122			21			187			231			21
14			90			111			220			152			111
15			57			101			69			201			86
16			45			22			106			1			22
17			150			135			153			151			135
18			122			213			60			249			229
19			64			168			191			249			57
20			171			50			218			218			50
21			91			86			86			101			203
22			143			235			82			212			34
23			103			157			124			45			157
24			52			227			222			141			227
25			171			42			118			181			224
26			99			195			218			189			195
27			252			79			152			239			79
28			152			196			192			237			112
29			42			78			231			58			78
30			245			130			203			180			130
31			230			74			156			55			20
32			56			215			8			123			215
33			33			142			196			30			142
34			47			148			189			155			148
35			59			227			7			130			214
36			65			94			114			116			94
37			137			220			45			196			248
38			72			29			186			3			29
39			15			62			79			2			25
40			115			136			194			144			136
41			77			122			91			150			122
42			239			56			35			162			71
43			170			33			194			50			92
44			126			10			102			214			131
45			11			10			110			72			10
46			90			3			163			234			78
47			61			241			58			70			101
48			14			114			26			70			114
49			76			11			79			104			11
50			103			250			158			10			250
51			178			60			88			88			240
52			219			74			201			199			74
53			76			239			144			209			239
54			177			53			61			53			53
55			191			210			156			124			210
56			14			210			140			250			244
57			192			94			101			137			94
58			9			190			159			39			190
59			190			136			104			84			46
60			204			92			244			252			120
61			225			143			86			151			123
62			185			121			236			10			121
63			187			108			80			231			108
64			23			6			151			27			42
65			31			171			45			200			116
66			203			219			84			41			168
67			244			86			134			125			86
68			214			50			238			200			107
69			149			241			228			43			14
70			114			180			100			12			180
71			52			242			103			192			85
72			55			205			88			12			205
73			211			70			51			167			33
74			69			252			119			62			252
75			222			243			12			247			243
76			75			215			12			30			215
77			55			171			91			139			28
78			237			229			242			55			60
79			42			67			166			221			67
80			120			129			7			229			208
81			167			8			219			196			8
82			194			58			248			194			58
83			55			5			21			219			5
84			208			0			190			21			0
85			141			111			39			124			111
86			92			38			13			125			38
87			42			15			37			95			15
88			213			171			132			159			171
89			206			44			2			13			44
90			7			213			217			89			213
91			203			209			90			95			209
92			53			31			174			233			31
93			23			64			82			15			207
94			108			63			75			247			53
95			9			123			116			69			123
96			235			189			65			173			247
97			54			140			65			114			10
98			79			64			213			149			95
99			105			162			136			88			162
100			221			252			125			15			252
101			126			134			158			64			134
102			179			190			238			203			190
103			78			0			59			93			24
104			232			10			180			193			10
105			220			119			142			92			241
106			138			157			30			67			153
107			152			20			93			213			20
108			18			220			186			121			232
109			21			173			132			108			173
110			65			229			229			69			229
111			183			145			226			150			145
112			33			215			234			25			110
113			197			198			156			43			51
114			108			59			233			193			59
115			170			161			74			73			161
116			174			118			34			193			43
117			180			241			34			207			241
118			253			130			129			198			130
119			247			126			193			85			126
120			120			14			107			142			57
121			128			234			142			80			234
122			71			220			13			131			222
123			184			150			94			38			150
124			100			203			198			209			18
125			28			173			195			107			4
126			51			174			8			251			73
127			184			45			250			145			193
128			117			61			163			67			61
129			159			78			19			87			78
130			95			219			16			61			219
131			125			210			158			143			210
132			254			254			139			253			158
133			63			225			125			42			99
134			23			51			242			251			51
135			144			251			5			216			251
136			180			197			84			193			169
137			244			49			232			10			49
138			76			79			8			147			68
139			159			199			51			50			199
140			120			221			103			81			221
141			54			121			121			30			236
142			206			171			117			36			171
143			7			184			92			71			184
144			86			161			8			39			161
145			194			103			114			164			252
146			107			78			199			71			80
147			229			59			128			195			59
148			199			154			235			58			154
149			0			238			165			37			238
150			33			46			45			137			46
151			75			27			35			192			27
152			102			10			208			100			233
153			61			233			53			119			126
154			202			113			143			251			113
155			216			74			220			165			74
156			247			209			195			76			209
157			223			198			69			193			79
158			222			82			192			177			246
159			185			117			190			123			117
160			225			250			14			209			123
161			191			142			0			81			21
162			78			155			29			39			155
163			217			77			9			221			54
164			38			72			43			246			164
165			154			29			75			71			29
166			11			162			31			192			162
167			241			60			17			96			60
168			148			54			69			250			253
169			57			53			63			249			24
170			227			246			44			108			246
171			9			89			37			205			63
172			209			187			20			80			187
173			180			242			198			146			242
174			138			205			124			130			99
175			65			29			165			232			158
176			202			123			241			48			123
177			112			51			107			73			51
178			169			228			132			194			228
179			196			125			152			58			125
180			159			220			162			108			200
181			20			128			148			224			169
182			134			69			231			209			69
183			49			143			0			113			159
184			126			49			34			249			133
185			174			224			72			146			224
186			136			77			206			121			77
187			21			135			246			32			241
188			151			7			101			41			7
189			84			221			212			153			221
190			238			130			26			133			130
191			177			140			93			167			49
192			117			77			129			235			77
193			70			114			125			226			220
194			95			106			221			7			23
195			184			221			35			227			221
196			32			163			210			131			163
197			200			160			112			239			125
198			182			11			178			69			11
199			48			180			243			246			90
200			190			181			123			196			181
201			219			38			59			101			176
202			122			164			161			122			105
203			22			253			37			24			253
204			125			13			185			192			13
205			4			2			105			167			36
206			115			127			144			171			127
207			192			139			57			85			203
208			23			250			92			184			250
209			83			94			163			202			94
210			140			91			82			205			100
211			123			96			122			15			96
212			243			27			35			234			27
213			197			190			31			96			58
214			81			202			108			190			202
215			33			55			205			205			57
216			99			44			244			136			44
217			161			40			249			13			40
218			176			241			4			53			241
219			20			32			240			99			32
220			123			224			165			202			224
221			44			101			133			119			240
222			191			151			45			28			154
223			194			92			253			253			92
224			11			97			236			14			97
225			216			144			20			26			1
226			118			129			2			118			52
227			219			47			127			46			47
228			232			187			206			139			233
229			70			55			247			65			142
230			215			141			140			77			129
231			183			155			20			161			155
232			201			199			87			127			199
233			26			201			41			157			3
234			76			21			235			106			195
235			1			163			217			139			100
236			14			66			152			150			41
237			58			127			58			87			127
238			251			228			218			206			121
239			56			233			93			63			252
240			60			187			171			231			187
241			70			139			41			19			44
242			243			107			90			165			194
243			100			70			55			31			70
244			82			54			21			156			217
245			43			18			197			144			18
246			237			188			126			139			25
247			221			231			67			32			141
248			203			117			245			33			141
249			233			104			139			160			104
250			82			60			108			11			60
251			79			9			186			171			124
252			153			29			214			151			232
253			88			16			185			48			22
254			6			210			141			154			210
255			64			246			85			56			204
256			154			74			78			229			1
257			63			193			77			239			193
258			33			148			4			186			144
259			86			165			126			250			165
260			13			36			159			44			36
261			82			205			133			134			79
262			74			14			207			96			197
263			100			218			186			239			214
264			250			213			70			244			113
265			147			238			197			155			238
266			145			49			226			93			153
267			114			247			215			202			131
268			80			37			30			48			37
269			215			223			153			241			223
270			70			60			223			168			81
271			4			147			203			81			147
272			102			77			205			107			77
273			17			48			243			13			48
274			50			125			204			164			125
275			165			215			60			144			121
276			76			199			41			245			208
277			245			9			150			7			9
278			137			226			59			214			226
279			183			10			87			136			10
280			192			135			83			168			242
281			139			176			223			204			176
282			201			182			83			176			149
283			24			46			85			157			137
284			168			112			139			95			112
285			3			211			7			225			211
286			145			179			255			32			252
287			104			170			87			117			70
288			168			32			67			204			166
289			254			239			43			114			239
290			126			80			67			24			174
291			96			19			82			99			19
292			195			38			33			242			38
293			246			84			158			37			84
294			131			106			128			92			106
295			30			60			128			35			60
296			4			185			114			210			4
297			104			1			233			26			1
298			124			23			168			210			23
299			33			201			155			249			73
300			19			90			223			196			90
301			202			115			83			28			93
302			58			59			224			124			59
303			156			119			240			45			174
304			61			25			15			43			53
305			86			136			180			178			203
306			95			229			140			11			229
307			86			183			114			74			17
308			53			78			93			155			78
309			130			207			135			0			3
310			5			161			203			38			161
311			219			253			249			241			254
312			116			172			113			72			124
313			216			128			42			6			111
314			66			83			49			127			83
315			245			117			253			108			117
316			108			173			35			4			173
317			223			49			91			179			39
318			191			111			152			137			111
319			192			102			130			162			102
320			113			29			26			80			29
321			115			28			196			9			28
322			191			218			215			110			32
323			164			129			74			217			6
324			156			87			121			139			87
325			32			242			73			67			144
326			79			83			161			62			117
327			51			2			146			220			2
328			9			214			6			88			214
329			243			174			220			184			174
330			104			212			153			151			212
331			29			15			41			145			57
332			106			191			126			184			64
333			230			133			255			169			133
334			44			22			50			248			198
335			193			138			63			198			138
336			28			99			237			249			99
337			199			186			250			177			126
338			201			207			134			137			207
339			235			194			182			155			125
340			51			165			130			178			165
341			106			79			86			185			246
342			246			230			147			249			216
343			64			152			238			50			152
344			50			81			225			202			170
345			6			223			55			67			223
346			187			164			165			137			164
347			159			224			36			22			244
348			107			0			8			246			0
349			170			52			150			132			52
350			56			181			181			197			199
351			222			213			112			172			213
352			57			216			221			97			235
353			151			178			143			135			178
354			168			26			82			181			123
355			217			83			40			76			83
356			38			227			107			104			227
357			101			1			168			241			1
358			217			134			15			36			176
359			66			40			65			56			127
360			194			11			115			137			219
361			93			68			171			175			105
362			168			144			169			121			230
363			219			91			183			22			21
364			197			206			138			132			206
365			86			118			175			239			118
366			62			10			217			55			149
367			82			238			197			21			238
368			158			197			0			55			197
369			0			216			10			161			214
370			54			129			6			106			79
371			162			125			114			48			129
372			90			16			215			51			16
373			22			217			106			206			169
374			80			159			37			147			215
375			83			37			56			29			145
376			46			42			13			162			18
377			131			152			86			220			152
378			121			236			28			4			236
379			62			133			64			48			133
380			16			170			148			96			185
381			79			123			97			81			140
382			23			86			2			226			216
383			198			123			9			148			176
384			147			239			71			134			148
385			135			59			21			153			35
386			217			172			76			215			172
387			173			164			2			88			164
388			18			245			48			202			233
389			49			44			99			213			44
390			2			7			181			225			7
391			56			235			108			245			107
392			14			205			233			100			205
393			26			108			32			17			198
394			104			46			71			20			46
395			222			215			147			180			16
396			131			125			241			69			163
397			195			122			10			221			122
398			52			79			19			155			72
399			198			123			206			69			123
400			6			242			196			31			62
401			96			247			53			82			163
402			116			213			207			72			213
403			86			231			155			85			211
404			175			50			207			47			50
405			91			58			172			180			58
406			76			21			214			53			73
407			192			39			168			175			39
408			70			192			133			211			192
409			146			182			28			173			42
410			0			229			223			227			212
411			215			202			5			163			137
412			128			59			71			61			111
413			97			241			67			18			241
414			73			162			200			247			162
415			214			72			90			194			72
416			88			145			0			242			145
417			203			110			36			143			110
418			236			193			162			5			234
419			94			173			223			78			173
420			218			98			99			72			64
421			136			124			250			10			124
422			185			104			9			191			170
423			216			34			253			88			141
424			102			221			161			149			71
425			202			225			24			24			225
426			89			99			105			167			99
427			146			120			165			136			149
428			157			239			61			248			239
429			63			204			140			51			204
430			165			10			97			189			10
431			6			169			96			150			169
432			187			143			193			235			58
433			239			166			195			59			242
434			28			65			129			1			65
435			223			42			94			199			42
436			92			12			162			25			12
437			116			0			40			135			0
438			3			252			201			28			157
439			200			255			245			89			255
440			94			180			136			170			180
441			186			255			202			204			135
442			51			195			137			71			195
443			65			163			187			160			110
444			125			182			8			105			218
445			164			5			57			26			177
446			124			49			74			113			49
447			82			227			164			245			227
448			0			168			60			118			130
449			27			48			192			168			48
450			115			124			88			65			243
451			130			90			103			120			90
452			121			130			204			53			105
453			134			235			135			189			235
454			65			239			50			162			239
455			89			66			63			60			7
456			173			86			169			93			86
457			208			133			115			34			133
458			75			181			41			177			181
459			126			11			199			233			20
460			223			232			235			243			232
461			244			197			113			54			192
462			68			129			178			129			71
463			14			125			124			66			125
464			42			100			147			85			100
465			191			245			227			250			152
466			163			134			216			163			136
467			29			234			216			142			234
468			230			62			67			243			62
469			28			47			157			248			114
470			210			78			46			162			200
471			15			133			65			109			133
472			211			49			67			48			81
473			99			101			172			243			101
474			136			159			105			169			143
475			228			68			6			5			68
476			142			8			230			165			150
477			63			162			209			20			202
478			190			84			94			127			84
479			190			151			56			246			162
480			236			17			108			93			17
481			229			137			104			119			9
482			57			93			155			154			129
483			222			200			77			220			145
484			203			157			115			24			213
485			135			92			20			88			92
486			200			234			255			178			234
487			250			232			46			3			5
488			99			60			128			20			30
489			102			71			145			28			76
490			148			1			154			85			1
491			49			89			88			56			127
492			168			116			215			190			116
493			96			247			211			113			247
494			95			86			153			150			86
495			76			138			238			225			184
496			157			223			12			126			223
497			96			85			139			134			206
498			79			111			42			103			122
499			161			63			166			23			63
500			183			43			255			48			193

